Bialgebraic Semantics for String Diagrams

Turi and Plotkin's bialgebraic semantics is an abstract approach to specifying the operational semantics of a system, by means of a distributive law between its syntax (encoded as a monad) and its dynamics (an endofunctor). This setup is instrumental in showing that a semantic specification (a coalgebra) satisfies desirable properties: in particular, that it is compositional. In this work, we use the bialgebraic approach to derive well-behaved structural operational semantics of string diagrams, a graphical syntax that is increasingly used in the study of interacting systems across different disciplines. Our analysis relies on representing the two-dimensional operations underlying string diagrams in various categories as a monad, and their bialgebraic semantics in terms of a distributive law over that monad. As a proof of concept, we provide bialgebraic compositional semantics for a versatile string diagrammatic language which has been used to model both signal flow graphs (control theory) and Petri nets (concurrency theory). Moreover, our approach reveals a correspondence between two different interpretations of the Frobenius equations on string diagrams and two synchronisation mechanisms for processes, \`a la Hoare and \`a la Milner.

==> tikz/ax/Lawvere-distributive-del-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, -0) {};
		\node [style=black-faded] (1) at (0.75, -0) {};
		\node [style=none] (2) at (-1, 0.5) {\scriptsize $k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/add-bimonoid-counit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (1, 0.5) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=white] (3) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/add-bimonoid-unit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (-0.5, 0.5) {};
		\node [style=none] (1) at (1, -0.5) {};
		\node [style=none] (2) at (1, 0.5) {};
		\node [style=white] (3) at (-0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/add-copy-bimonoid-counit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black-faded] (0) at (1, 0.5) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=black-faded] (3) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/asym-bimonoid-unit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black-faded] (0) at (-0.75, -0) {};
		\node [style=none] (1) at (-2.25, -0) {};
		\node [style=white] (2) at (0.5, -0) {};
		\node [style=none] (3) at (2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/bone-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black-faded] (0) at (0.5, -0) {};
		\node [style=black-faded] (1) at (-0.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/bone-white-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black-faded] (0) at (0.5, -0) {};
		\node [style=white] (1) at (-0.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/bone-white.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0.5, -0) {};
		\node [style=white] (1) at (-0.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/letter-left-inverse.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (-0.75, -0) {$a$};
		\node [style=reg] (1) at (0.75, -0) {$a$};
		\node [style=none] (2) at (2, -0) {};
		\node [style=none] (3) at (-2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (1) to (2.center);
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/letter-right-inverse.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (0.75, -0) {$a$};
		\node [style=reg] (1) at (-0.75, -0) {$a$};
		\node [style=none] (2) at (-2, -0) {};
		\node [style=none] (3) at (2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (1) to (2.center);
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/n-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-1, -0) {$n$};
		\node [style=none] (1) at (2.25, -0) {};
		\node [style=coreg] (2) at (1, -0) {$n$};
		\node [style=none] (3) at (-2.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/naturals-division.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-1, -0) {$n$};
		\node [style=none] (1) at (2.25, -0) {};
		\node [style=coreg] (2) at (1, -0) {$n$};
		\node [style=none] (3) at (-2.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/one-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0) {};
		\node [style=black-faded] (1) at (0.5, -0) {};
		\node [style=none] (2) at (-0.75, -0.25) {};
		\node [style=none] (3) at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/reals-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black-faded] (0) at (-1, -0) {};
		\node [style=reg] (1) at (-2.25, -0) {$r$};
		\node [style=none] (2) at (-3.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/reals-multiplication-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, -0) {};
		\node [style=reg] (1) at (3, -0) {$rs$};
		\node [style=none] (2) at (4.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/reals-multiplication.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-4, -0) {$r$};
		\node [style=none] (1) at (-1.25, -0) {};
		\node [style=reg] (2) at (-2.5, -0) {$s$};
		\node [style=none] (3) at (-5.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/reals-scalar-one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, -0) {};
		\node [style=reg] (1) at (-2.5, -0) {$1$};
		\node [style=none] (2) at (-1, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/reals-scalar-zero-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (3.5, -0) {};
		\node [style=none] (1) at (4.75, -0) {};
		\node [style=black-faded] (2) at (2.5, -0) {};
		\node [style=none] (3) at (1.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/reals-scalar-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, -0) {};
		\node [style=reg] (1) at (-2.5, -0) {$0$};
		\node [style=none] (2) at (-1, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/reals-sum-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, -0) {};
		\node [style=reg] (1) at (3, -0) {$r+s$};
		\node [style=none] (2) at (4.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/reals-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (1, -0) {};
		\node [style=reg] (1) at (2.25, -0) {$r$};
		\node [style=none] (2) at (3.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/scalar-co-division.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (-1, -0) {$r$};
		\node [style=none] (1) at (2.25, -0) {};
		\node [style=reg] (2) at (1, -0) {$r$};
		\node [style=none] (3) at (-2.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/scalar-division.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-1, -0) {$r$};
		\node [style=none] (1) at (2.25, -0) {};
		\node [style=coreg] (2) at (1, -0) {$r$};
		\node [style=none] (3) at (-2.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/x-coinv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (-0.75, -0) {$x$};
		\node [style=reg] (1) at (0.75, -0) {$x$};
		\node [style=none] (2) at (2, -0) {};
		\node [style=none] (3) at (-2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (1) to (2.center);
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/x-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (0.75, -0) {$x$};
		\node [style=reg] (1) at (-0.75, -0) {$x$};
		\node [style=none] (2) at (-2, -0) {};
		\node [style=none] (3) at (2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (1) to (2.center);
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/black.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0, -0) {};
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/bone-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0.5, -0) {};
		\node [style=black] (1) at (-0.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/co-delete.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0.25, -0) {};
		\node [style=none] (1) at (1.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/co-letter.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (-0.75, -0) {$a$};
		\node [style=none] (1) at (0.5, -0) {};
		\node [style=none] (2) at (-2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/co-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (1.5, -0) {};
		\node [style=none] (1) at (0.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/delete-n.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (1, -0) {};
		\node [style=none] (1) at (-0.5, -0) {};
		\node [style=none] (2) at (-0.25, 0.5) {\tiny $k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/delete.tikz <==
\begin{tikzpicture}[scale=.7, baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (1.5, -0) {};
		\node [style=none] (1) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/empty.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0) {};
		\node [style=white] (1) at (0.25, -0) {};
		\node [style=none] (2) at (-0.75, -0.25) {};
		\node [style=none] (3) at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/id-k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, -0) {};
		\node [style=none] (1) at (-1, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to node [above, font=\tiny] {$k$} (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/id2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2, -0.75) {};
		\node [style=none] (1) at (-2, -0.75) {};
		\node [style=none] (2) at (-2, 0.75) {};
		\node [style=none] (3) at (2, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/place.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, -0) {};
		\node [style=place] (1) at (0, -0) {};
		\node [style=none] (2) at (1.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/poly/empty-comp-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, -0) {};
		\node [style=white] (1) at (1, -0) {};
		\node [style=none] (2) at (-0.5, -0.25) {};
		\node [style=none] (3) at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/poly/empty.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0) {};
		\node [style=white] (1) at (0.25, -0) {};
		\node [style=none] (2) at (-0.75, -0.25) {};
		\node [style=none] (3) at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/register.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-0.25, -0) {$x$};
		\node [style=none] (1) at (1.25, -0) {};
		\node [style=none] (2) at (-1.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/scalar-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (-0.75, -0) {};
		\node [style=none] (1) at (-2.25, -0) {};
		\node [style=white] (2) at (0.75, -0) {};
		\node [style=none] (3) at (2.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/smc/bone-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0.5, -0) {};
		\node [style=black] (1) at (-0.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/smc/id-A.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, -0) {};
		\node [style=none] (1) at (2.25, -0) {};
		\node [style=none] (2) at (-3, -0) {$A$};
		\node [style=none] (3) at (3, -0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0, looseness=1.25] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/smc/trace-yanking-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.25, -0) {};
		\node [style=none] (1) at (-2.25, -0) {};
		\node [style=none] (2) at (3, -0) {$X$};
		\node [style=none] (3) at (-3, -0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/state/labelled-reg-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-0.25, -0) {$x$};
		\node [style=none] (1) at (1.25, -0) {};
		\node [style=none] (2) at (-1.75, -0) {};
		\node [style=none] (3) at (0.25, 0.75) {\scriptsize $n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/state/labelled-reg.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-0.25, -0) {$x$};
		\node [style=none] (1) at (1.25, -0) {};
		\node [style=none] (2) at (-1.75, -0) {};
		\node [style=none] (3) at (0.25, 0.75) {\scriptsize $m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/state/proof-linear-buffer-13.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (1.75, -0) {};
		\node [style=none] (1) at (3.75, -0) {};
		\node [style=black] (2) at (-0.25, -0) {};
		\node [style=none] (3) at (-2.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [in=0, out=180, looseness=1.00] (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/stateless/1-bounded.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, -0) {};
		\node [style=none] (1) at (-1.25, -0) {};
		\node [style=none] (2) at (0, -0.25) {};
		\node [style=none] (3) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/stateless/bimonoid-fail-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.5) {};
		\node [style=black] (1) at (0.5, 0.5) {};
		\node [style=none] (2) at (-1, -0.5) {};
		\node [style=black] (3) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [st] (0.center) to (1);
		\draw [st] (2.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/total.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0.5, -0) {};
		\node [style=black] (1) at (-0.75, -0) {};
		\node [style=none] (2) at (-2, -0) {};
		\node [style=none] (3) at (1.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/white.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, -0) {};
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/zero.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0.25, -0) {};
		\node [style=none] (1) at (1.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}
